Persistent currents in a strongly interacting multicomponent Bose gas on a ring

We consider a two-component Bose-Bose mixture at strong repulsive interactions in a tightly confining, one-dimensional ring trap and subjected to an artificial gauge field. By employing the Bethe Ansatz exact solution for the many-body wavefunction, we obtain the ground state energy and the persistent currents. For each value of the applied flux, we then determine the symmetry of the state under particles exchange. We find that the ground-state energy and the persistent currents display a reduced periodicity with respect to the case of non-interacting particles, corresponding to reaching states with fractional angular momentum per particle. We relate this effect to the change of symmetry of the ground state under the effect of the artificial gauge field. Our results generalize the ones previously reported for fermionic mixtures with both attractive and repulsive interactions and highlight the role of symmetry in this effect

==> MAIN-pdftimestamp.txt <==
\setpdftimes{2022-11-28 11:32:51 MET}{2022-11-28}


==> Persistent currents in strongly interacting multicomponent Bose gas on a ring/MAIN-pdftimestamp.txt <==
\setpdftimes{2022-11-28 11:32:51 MET}{2022-11-28}

